Chiral 2D "Strange Metals" from N = 4 SYM

Familiar field theories may contain closed subsectors made out of only fermions, which can be used to explore new and unusual phases of matter in lower dimensions. We focus on the fermionic su(1,1) sector in N=4 SYM and on its ground states, which are Fermi surface states/operators. By computing their spectrum to order $(g_{YM}^2 N)^2$, we argue that fluctuations around this fermi surface, within the sector and in the limit $k_F\rightarrow\infty$, are governed by a chiral 1+1 dimensional sector of the "strange metal" coset $SU(N)_N \otimes SU(N)_N/SU(N)_{2N}$. On the gravity side, the conjectured dual configuration is an $S=0$ degeneration of a rotating black hole. On general grounds we expect that the near horizon excitations of $(S=0,\Omega=1,J\rightarrow\infty)$ degenerations of black holes will be governed by a chiral sector of a 1+1 CFT.

==> citations.txt <==
\begin{thebibliography}{10}

\bibitem{Maldacena:1997re}
  J.~M.~Maldacena,
  ``The Large N limit of superconformal field theories and supergravity,''
  Adv.\ Theor.\ Math.\ Phys.\  {\bf 2} (1998) 231
  [hep-th/9711200].



%\cite{Witten:1998qj}
\bibitem{Witten:1998qj} 
  E.~Witten,
  ``Anti-de Sitter space and holography,''
  Adv.\ Theor.\ Math.\ Phys.\  {\bf 2}, 253 (1998)
  [hep-th/9802150].
  %%CITATION = HEP-TH/9802150;%%
  %6647 citations counted in INSPIRE as of 17 Jul 2014

%\cite{Gubser:2002tv}
\bibitem{Gubser:2002tv} 
  S.~S.~Gubser, I.~R.~Klebanov and A.~M.~Polyakov,
  ``A Semiclassical limit of the gauge / string correspondence,''
  Nucl.\ Phys.\ B {\bf 636}, 99 (2002)
  [hep-th/0204051].
  %%CITATION = HEP-TH/0204051;%%
  %757 citations counted in INSPIRE as of 17 Jul 2014


\bibitem{Gopakumar} 
  R.~Gopakumar, A.~Hashimoto, I.~R.~Klebanov, S.~Sachdev and K.~Schoutens,
``Strange Metals in One Spatial Dimension,''
  Phys.\ Rev.\ D {\bf 86}, 066003 (2012)
  [arXiv:1206.4719 [hep-th]].

\bibitem{Dori}
  M.~Berkooz and D.~Reichmann,
  ``Weakly Renormalized Near 1/16 SUSY fermi Liquid Operators in N=4 SYM,''
  JHEP {\bf 0810}, 084 (2008)
  [arXiv:0807.0559 [hep-th]].

\bibitem{Micha}
  M.~Berkooz, A.~Frishman and A.~Zait,
  ``Degenerate Rotating Black Holes, Chiral CFTs and Fermi Surfaces I - Analytic Results for Quasinormal Modes,''
  JHEP {\bf 1208}, 109 (2012)
  [arXiv:1206.3735 [hep-th]].
  %%CITATION = ARXIV:1206.3735;%

\bibitem{Mei2007}
J.~Mei and C.~N. Pope, {\it {New Rotating Non-Extremal Black Holes in D=5
  Maximal Gauged Supergravity}},  {\em Phys.Lett.B} {\bf 658} (Sept., 2007)
  64--70, [\href{http://xxx.lanl.gov/abs/0709.0559}{{\tt arXiv:0709.0559}}].

\bibitem{Chong:2005da} 
  Z.~W.~Chong, M.~Cvetic, H.~Lu and C.~N.~Pope,
 ``Five-dimensional gauged supergravity black holes with independent rotation parameters,''
  Phys.\ Rev.\ D {\bf 72}, 041901 (2005)
  [hep-th/0505112].  

  \bibitem{Chong:2006zx} 
  Z.~W.~Chong, M.~Cvetic, H.~Lu and C.~N.~Pope,
  ``Non-extremal rotating black holes in five-dimensional gauged supergravity,''
  Phys.\ Lett.\ B {\bf 644}, 192 (2007)
  [hep-th/0606213].

\bibitem{Klebanov:2002ja} 
  I.~R.~Klebanov and A.~M.~Polyakov,
  ``AdS dual of the critical O(N) vector model,''
  Phys.\ Lett.\ B {\bf 550}, 213 (2002)
  [hep-th/0210114].

 \bibitem{Bouwknegt} 
  P.~Bouwknegt and K.~Schoutens,
   ``W symmetry in conformal field theory,''
  Phys.\ Rept.\  {\bf 223}, 183 (1993)
  [hep-th/9210010]. 

  \bibitem{Gaberdiel:2010} 
  M.~R.~Gaberdiel and R.~Gopakumar,
   ``An $AdS_3$ Dual for Minimal Model CFTs,''
  Phys.\ Rev.\ D {\bf 83}, 066007 (2011)
  [arXiv:1011.2986 [hep-th]].

  \bibitem{Gaberdiel:2012} 
  M.~R.~Gaberdiel and R.~Gopakumar,
   ``Minimal Model Holography,''
  J.\ Phys.\ A {\bf 46}, 214002 (2013)
  [arXiv:1207.6697 [hep-th]].
  %%CITATION = ARXIV:1207.6697;%%
  %87 citations counted in INSPIRE as of 04 Jun 2014


\bibitem{Zwiebel}
  B.~I.~Zwiebel,
  ``N=4 SYM to two loops: Compact expressions for the non-compact symmetry algebra of the su(1,1|2) sector,''
  JHEP {\bf 0602}, 055 (2006)
  [hep-th/0511109].

%\cite{Beisert:2007sk}
\bibitem{Beisert2007} 
  N.~Beisert and B.~I.~Zwiebel,
  ``On Symmetry Enhancement in the psu(1,1|2) Sector of N=4 SYM,''
  JHEP {\bf 0710}, 031 (2007)
  [arXiv:0707.1031 [hep-th]].
  %%CITATION = ARXIV:0707.1031;%%
  %22 citations counted in INSPIRE as of 12 Mar 2014

  \bibitem{Hartnoll} 
  S.~A.~Hartnoll,
  ``Horizons, holography and condensed matter,''
  arXiv:1106.4324 [hep-th].


  \bibitem{Faulkner} 
  T.~Faulkner, N.~Iqbal, H.~Liu, J.~McGreevy and D.~Vegh,
  ``Holographic non-Fermi liquid fixed points,''
  Phil.\  Trans.\  Roy.\  Soc.\ A {\bf  369}, 1640 (2011)
  [arXiv:1101.0597 [hep-th]].

 %\cite{Beem:2013sza}
  \bibitem{Beem:2013sza} 
    C.~Beem, M.~Lemos, P.~Liendo, W.~Peelaers, L.~Rastelli and B.~C.~van Rees,
    ``Infinite Chiral Symmetry in Four Dimensions,''
    arXiv:1312.5344 [hep-th].
    %%CITATION = ARXIV:1312.5344;%%
    %6 citations counted in INSPIRE as of 27 May 2014

%\cite{SheikhJabbaria:2011gc}
\bibitem{SheikhJabbaria:2011gc} 
  M.~M.~Sheikh-Jabbari and H.~Yavartanoo,
  ``EVH Black Holes, AdS3 Throats and EVH/CFT Proposal,''
  JHEP {\bf 1110}, 013 (2011)
  [arXiv:1107.5705 [hep-th]].
  %%CITATION = ARXIV:1107.5705;%%
  %19 citations counted in INSPIRE as of 01 Jun 2014

  %\cite{Guica:2008mu}
  \bibitem{Guica:2008mu} 
    M.~Guica, T.~Hartman, W.~Song and A.~Strominger,
    ``The Kerr/CFT Correspondence,''
    Phys.\ Rev.\ D {\bf 80}, 124008 (2009)
    [arXiv:0809.4266 [hep-th]].
    %%CITATION = ARXIV:0809.4266;%%
    %345 citations counted in INSPIRE as of 13 Aug 2014

%\cite{Castro:2010fd}
\bibitem{Castro:2010fd} 
      A.~Castro, A.~Maloney and A.~Strominger,
      ``Hidden Conformal Symmetry of the Kerr Black Hole,''
      Phys.\ Rev.\ D {\bf 82}, 024008 (2010)
      [arXiv:1004.0996 [hep-th]].
      %%CITATION = ARXIV:1004.0996;%%
      %142 citations counted in INSPIRE as of 13 Aug 2014

%\cite{deBoer:2011zt}
\bibitem{deBoer:2011zt} 
  J.~de Boer, M.~Johnstone, M.~M.~Sheikh-Jabbari and J.~Simon,
  ``Emergent IR Dual 2d CFTs in Charged AdS5 Black Holes,''
  Phys.\ Rev.\ D {\bf 85}, 084039 (2012)
  [arXiv:1112.4664 [hep-th]].
  %%CITATION = ARXIV:1112.4664;%%
  %15 citations counted in INSPIRE as of 01 Jun 2014  

%\cite{Johnstone:2013eg}
\bibitem{Johnstone:2013eg} 
  M.~Johnstone, M.~M.~Sheikh-Jabbari, J.~Simon and H.~Yavartanoo,
  ``Near-Extremal Vanishing Horizon AdS5 Black Holes and Their CFT Duals,''
  JHEP {\bf 1304}, 045 (2013)
  [arXiv:1301.3387].
  %%CITATION = ARXIV:1301.3387;%%
  %6 citations counted in INSPIRE as of 01 Jun 2014

  %\cite{Johnstone:2013ioa}
  \bibitem{Johnstone:2013ioa} 
    M.~Johnstone, M.~M.~Sheikh-Jabbari, J.~Simon and H.~Yavartanoo,
    %``Extremal black holes and the first law of thermodynamics,''
    Phys.\ Rev.\ D {\bf 88}, no. 10, 101503 (2013)
    [arXiv:1305.3157 [hep-th]].
    %%CITATION = ARXIV:1305.3157;%%
    %4 citations counted in INSPIRE as of 01 Jun 2014

\bibitem{kent}
  W.~Boucher, D.~Friedan and A.~Kent,
  ``Determinant Formulae and Unitarity for the N=2 Superconformal Algebras in Two-Dimensions or Exact Results on String Compactification,''
  Phys.\ Lett.\ B {\bf 172}, 316 (1986).

\bibitem{Schomerus}
  M.~Isachenkov, I.~Kirsch and V.~Schomerus,
  ``Chiral Primaries in Strange Metals,''
  arXiv:1403.6857 [hep-th].

  \bibitem{Vasiliev3} 
  S.~Prokushkin and M.~A.~Vasiliev,
   ``3-d higher spin gauge theories with matter,''
  hep-th/9812242.
  %%CITATION = HEP-TH/9812242;%%
  %36 citations counted in INSPIRE as of 04 Jun 2014

\bibitem{Beisert}
  N.~Beisert,
 ``The Dilatation operator of N=4 super Yang-Mills theory and integrability,''
  Phys.\ Rept.\  {\bf 405}, 1 (2005)
  [hep-th/0407277].

\bibitem{cvetic}
M.~Cvetic, M.~J. Duff, P.~Hoxha, J.~T. Liu, H.~Lu, J.~X. Lu,
  R.~Martinez-Acosta, C.~N. Pope, H.~Sati, and T.~A. Tran, {\it {Embedding AdS
  Black Holes in Ten and Eleven Dimensions}},  {\em Nucl.Phys.B} {\bf 558}
  (1999) 96--126, [\href{http://xxx.lanl.gov/abs/hep-th/9903214}{{\tt
  hep-th/9903214}}].


\bibitem{Thesis}
  B.~I.~Zwiebel,
 ``The $\mathfrak{psu}(1,1|2)$ Spin Chain of $\N=4$ Supersymmetric Yang-Mills Theory,''
 Disseratation, (2007).

  \bibitem{Gaberdiel:2014vca} 
  M.~R.~Gaberdiel and M.~Kelm,
  ``The Continuous Orbifold of N=2 Minimal Model Holography,''
  arXiv:1406.2345 [hep-th].

%\cite{Zwiebel:2008gr}
\bibitem{Zwiebel:2008gr} 
  B.~I.~Zwiebel,
  %``Iterative Structure of the N=4 SYM Spin Chain,''
  JHEP {\bf 0807}, 114 (2008)
  [arXiv:0806.1786 [hep-th]].
  %%CITATION = ARXIV:0806.1786;%%
  %16 citations counted in INSPIRE as of 30 Apr 2014    


\end{thebibliography}


